Exposure Bias versus Self-Recovery: Are Distortions Really Incremental for Autoregressive Text Generation?

Exposure bias has been regarded as a central problem for auto-regressive language models (LM). It claims that teacher forcing would cause the test-time generation to be incrementally distorted due to the training-generation discrepancy. Although a lot of algorithms have been proposed to avoid teacher forcing and therefore alleviate exposure bias, there is little work showing how serious the exposure bias problem actually is. In this work, we focus on the task of open-ended language generation, propose metrics to quantify the impact of exposure bias in the aspects of quality, diversity, and consistency. Our key intuition is that if we feed ground-truth data prefixes (instead of prefixes generated by the model itself) into the model and ask it to continue the generation, the performance should become much better because the training-generation discrepancy in the prefix is removed. Both automatic and human evaluations are conducted in our experiments. On the contrary to the popular belief in exposure bias, we find that the the distortion induced by the prefix discrepancy is limited, and does not seem to be incremental during the generation. Moreover, our analysis reveals an interesting self-recovery ability of the LM, which we hypothesize to be countering the harmful effects from exposure bias.

==> bak_20200419_icml_rebutall.txt <==
=============(CANCELED)AC(canceled)===========================
Dear chair, 

We are very grateful for all the reviewers' efforts towards asserting our paper. However, we want to let you know that we think some critical arguments from Reviewer#5 are incorrect. Below are the reasons:

1. The reviewer thinks we are wrong to "group Teacher forcing and MLE in the same bucket", but it is well known by the community that for auto-regressive LM, teacher forcing is equivalent to MLE. As shown in the first step of Eq.6, the word-level "teacher forcing" objective (first line), is equivalent to the MLE objective in the second line.

2. The reviewer asks us to compare with scheduled sampling, but scheduled sampling has been proved to be an inconsistent objective in [1].

In light of the above reasons, we sincerely hope you can reconsider the comments from Reviewer#5. Thank you very much.

[1] How (not) to Train your Generative Model: Scheduled Sampling, Likelihood, Adversary? 

Best regards,
The authors.

====================Response==================

We sincerely thank all reviewers for their suggestions and comments. 

General Responses:

Re: (1) Claims too strong (Reviewer#3, #5)
-We sincerely appreciate the suggestions from the reviewers, and we will tune the conclusion part be more conservative. We will highlight that our metrics are just reasonable proxies to quantify exposure bias, and they are not perfect, despite our best efforts. Instead of concluding that exposure bias has minimal effect, we will state that we do not observe significant impact of the discrepancy when using our proxies to measure it, and suggest that its seriousness could have been overestimated by the NLP community. We will also modify the abstract accordingly.

Re: (2) Lack comparison to GAN without MLE pretraining (Reviewer#6, #5)
-Thanks for the suggestion. We implemented the synthetic experiment described in our paper based on code from ScratchGAN [1]. The mean value of EB-C measurements for the ScratchGAN model is 0.946 (while the mean value for the MLE model is 0.997), and all values for ScratchGAN at different prefix lengths are below 1. It matches our intuition that ScratchGAN should behave better when fed with model prefixes instead of data prefixes. Note that lower EB-C values does not mean ScratchGAN has better generation (Section 7, line 408). We can not show the plot now due to policy, but we will include it in the updated version of our paper. 
-Last but not least, we have made clear that this study is to investigate whether exposure bias is serious for the MLE objective. So in principle, we do not need to compare with other LM objectives, because studying other algorithms does not directly improve our understanding of MLE.

[1] Training language GANs from Scratch

Reviewer#2:

Re: Selection of tasks not perfect
-In addition to the unconditional NLG task, which is dominant in the literature, we also have results for machine translation. Because it is a very popular conditional NLG task, and researchers believe the exposure bias problem also exists in MT (cited in lines 147-148). We agree that it is interesting to investigate more tasks, but we hope the reviewer can understand that AMT evaluation is expensive for us.

-We will fix the typos, thanks!

Reviewer#3:

-Thanks again! Please refer to the General response (1). 

Reviewer #5:

Re: "One main inaccuracy..." and Scheduled sampling
-Scheduled sampling has been proved to be an inconsistent objective in [2]. Therefore, we include comparisons with text GANs instead, which are more theoretically sound. Please also refer to General Response (2). As for "local decisions", our EB-C metric is designed exactly for that.

Re: How to explain results of EB-bleu
-As discussed in Section 4.2, line 204-215, with artificially perturbed prefixes, a significant performance gap (from 2% to 6% in Table 2) is measured by EB-bleu, comparing to the smaller values (from 1% to 2%) for model prefixes. Therefore, we think it is reasonable to hypothesis (Hypothesis 1) that the training-generation discrepancy is not large enough to induce significant performance gap.

Re: "invalidate gains in many previous work"
-Our work does not invalidate previous works, we are only questioning their motivation. "Whether exposure bias is serious for MLE" and "Whether new algorithms improve generation performance" are two related but different questions. Our work has a clear focus on the first question. As shown by [3], exposure bias is not the only problem of MLE training. So progress made by previous works could be due to other factors. Moreover, as discussed in Section 6, multiple recent papers have pointed out that text GANs are not convincingly better, or worse, than MLE. Our work provides an explanation that exposure bias, which serves as the main motivation for text GANs, could be overestimated. 

[2] How (not) to Train your Generative Model: Scheduled Sampling, Likelihood, Adversary?
[3] The Curious Case of Neural Text Degeneration

Reviewer #6:

Re: ScratchGAN
Thanks, please refer to General response (2).

Re: EB-C doesn't reflect (accumulated) sequence-level effect
-That is exactly why we design the EB-bleu metric (Section 4) to investigate the sequence-level effect of exposure bias. We regard EB-bleu and EB-C as complementary metrics for the impact of exposure bias.

Re: Lack of theoretical analysis:
-It is straightforward to prove that when the model has enough capacity and the MLE objective is minimized, there will be no discrepancy and thus no exposure bias problem because the model converges to the data distribution. Therefore, we believe it is better to study exposure bias in an empirical environment.

Re: CoT
-You're right, CoT does not have MLE pretraining. Thanks and we will update the paper. 

Re: generation length
-We stop at word length 40 because that is already longer than most popular NLG applications.

[4] Language GANs falling short.

=========Backup=====
We believe the reason for the EB-C measurements of CoT to be larger than 1 is that, as shown by the Figure 3 in [4], the generation behavior of CoT is very similar to the MLE baseline.

Re: "RankGAN...0.001...which they conclude is insignificant to performance results"
-As discussed in Section 7, line 408, our metrics are designed to only quantify exposure bias, instead of the generation performance. 

Re: "One main inaccuracy...Teacher forcing and MLE in the same bucket..."
-It is well known by the community that for auto-regressive LM, teacher forcing is equivalent to MLE. As shown in the first step of Eq.6, the word-level "teacher forcing" objective (first line), is equivalent to the MLE objective in the second line.

==> icml2021_main.txt <==
%%%%%%%% ICML 2021 EXAMPLE LATEX SUBMISSION FILE %%%%%%%%%%%%%%%%%

\documentclass{article}
% \usepackage[12-14]{pagesel} %use this to clip pages

% Recommended, but optional, packages for figures and better typesetting:
\usepackage{microtype}
\usepackage{graphicx}
\usepackage{subfigure}
\usepackage{booktabs} % for professional tables

% hyperref makes hyperlinks in the resulting PDF.
% If your build breaks (sometimes temporarily if a hyperlink spans a page)
% please comment out the following usepackage line and replace
% \usepackage{icml2021} with \usepackage[nohyperref]{icml2021} above.
\usepackage{hyperref}

% Attempt to make hyperref and algorithmic work together better:
\newcommand{\theHalgorithm}{\arabic{algorithm}}
\input{math_commands.tex}

% Use the following line for the initial blind version submitted for review:
%\usepackage{icml2021}

\usepackage{subfiles}
\usepackage{url}
\usepackage{caption}
\usepackage{graphicx}
\usepackage{amsfonts}
\usepackage{amsmath}
\usepackage{float}
\usepackage{amsthm}
\usepackage{subfigure}
\usepackage{amssymb}
\usepackage{mathtools}
\usepackage{bbm}

\theoremstyle{definition}
\newtheorem{example}{Example}
\newtheorem{hypothesis}{Hypothesis}
\newtheorem{remark}{Remark}
 \usepackage{xcolor}
\newcommand{\htx}[1]{\textcolor{blue}{[htx: #1]}}
% If accepted, instead use the following line for the camera-ready submission:
\usepackage[accepted]{icml2021}

% The \icmltitle you define below is probably too long as a header.
% Therefore, a short form for the running title is supplied here:
\icmltitlerunning{Quantifying Exposure Bias for Open-ended Language Generation}

\begin{document}

\twocolumn[
%\icmltitle{Quantifying Exposure Bias for Open-ended Language Generation}
\icmltitle{Exposure Bias versus Self-Recovery: \\ Do Errors Really Accumulate for Autoregressive Text Generation?}

% It is OKAY to include author information, even for blind
% submissions: the style file will automatically remove it for you
% unless you've provided the [accepted] option to the icml2021
% package.

% List of affiliations: The first argument should be a (short)
% identifier you will use later to specify author affiliations
% Academic affiliations should list Department, University, City, Region, Country
% Industry affiliations should list Company, City, Region, Country

% You can specify symbols, otherwise they are numbered in order.
% Ideally, you should not use this facility. Affiliations will be numbered
% in order of appearance and this is the preferred way.
\icmlsetsymbol{equal}{*}

\begin{icmlauthorlist}
\icmlauthor{Tianxing He}{mit}
\icmlauthor{Jingzhao Zhang}{mit}
\icmlauthor{Zhiming Zhou}{sjtu}
\icmlauthor{James Glass}{mit}
\end{icmlauthorlist}

\icmlaffiliation{mit}{MIT}
\icmlaffiliation{sjtu}{Shanghai Jiao Tong University}
%\icmlaffiliation{goo}{Googol ShallowMind, New London, Michigan, USA}
%\icmlaffiliation{ed}{School of Computation, University of Edenborrow, Edenborrow, United Kingdom}

\icmlcorrespondingauthor{Tianxing He}{cloudygoose@csail.mit.edu}

% You may provide any keywords that you
% find helpful for describing your paper; these are used to populate
% the "keywords" metadata in the PDF but will not be shown in the document
\icmlkeywords{natural language generation, exposure bias}

\vskip 0.3in
]

% this must go after the closing bracket ] following \twocolumn[ ...

% This command actually creates the footnote in the first column
% listing the affiliations and the copyright notice.
% The command takes one argument, which is text to display at the start of the footnote.
% The \icmlEqualContribution command is standard text for equal contribution.
% Remove it (just {}) if you do not need this facility.

\printAffiliationsAndNotice{}  % leave blank if no need to mention equal contribution
%\printAffiliationsAndNotice{\icmlEqualContribution} % otherwise use the standard text.

\begin{abstract}
Exposure bias has been regarded as a central problem for auto-regressive language models (LM) trained for open-ended language generation. It claims that teacher forcing would cause the test-time generation to be incrementally distorted because of the training-generation discrepancy.  Although a lot of algorithms have been proposed to avoid teacher forcing and therefore alleviate exposure bias, there is little work showing how serious the exposure bias problem actually is. In this work, we propose novel metrics to quantify the impact of exposure bias in the aspects of quality, diversity, and consistency. Our key intuition is that if we feed ground-truth data prefixes (instead of prefixes generated by the model itself) into the model and ask it to continue the generation, the performance should become much better because the training-generation discrepancy in the prefix is removed. Both automatic and human evaluations are conducted in our experiments. On the contrary to the popular belief in exposure bias, we find that the the distortion induced by the prefix discrepancy is limited, and does not seem to be incremental during the generation. Moreover, our analysis reveals that an interesting self-recovery ability of the LM, which we hypothesize to be countering the harmful effects from exposure bias.
\end{abstract}



\subfile{sec_intro.tex}

\subfile{sec_related.tex}

\subfile{Notation-Methodology.tex}

\subfile{sec_quantify-method.tex}

\subfile{sec_exp.tex}

\subfile{sec_discuss.tex}

%\htx{TODO: add discussion about self-recovery}

%\htx{TODO: add limitation of why eb-m can not be applied to translation.}

\section{Conclusion}

In this work, we aim to check whether exposure bias is indeed a serious problem for MLE-based auto-regressive LM training. We first identify the self-recovery ability of MLE-trained LM, which casts doubt on the original incremental-distortion claim from exposure bias. We then design and experiment with two approaches as proxies to quantify the significance of exposure bias in the aspects of quality, diversity, and consistency. We also conduct a human evaluation, with consistent observations.

Our observations are two-fold: (1) The results suggest that the training-generation discrepancy indeed induces some level of performance loss. (2) However, the performance gap seems to be limited, and is not enlarged as prefix length grows, which contradicts the incremental distortion claim of exposure bias. Our analysis also reveals an interesting self-recover ability of the LMs, which we suspect is countering the harmful effects from exposure bias. On the contrary to the popular belief, our results point out that exposure bias could be an overestimated problem.
%Through our analysis, we hypothesize that although the mismatch between the data and model prefix distribution exists and indeed leads to some level of distortion, it is still in the model's ``comfortable zone'', and is not large enough to induce incrementally drastic performance loss during generation. 


%\bibliography{example_paper}
\bibliography{bib_icml2021}
\bibliographystyle{icml2021}


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% DELETE THIS PART. DO NOT PLACE CONTENT AFTER THE REFERENCES!
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\clearpage

\appendix

\input{appendix.tex}

%\section{Do \emph{not} have an appendix here}
%Put anything that you might normally include after the references in a separate
%supplementary file. We recommend that you build supplementary material in a separate document. If you must create one PDF and cut it up, please be careful to use a tool that
%doesn't alter the margins, and that doesn't aggressively rewrite the PDF file. pdftk usually works fine. \textbf{Please do not use Apple's preview to cut off supplementary material.} In previous years it has altered margins, and created headaches at the camera-ready stage. 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


\end{document}


% This document was modified from the file originally made available by
% Pat Langley and Andrea Danyluk for ICML-2K. This version was created
% by Iain Murray in 2018, and modified by Alexandre Bouchard in
% 2019 and 2021. Previous contributors include Dan Roy, Lise Getoor and Tobias
% Scheffer, which was slightly modified from the 2010 version by
% Thorsten Joachims & Johannes Fuernkranz, slightly modified from the
% 2009 version by Kiri Wagstaff and Sam Roweis's 2008 version, which is
% slightly modified from Prasad Tadepalli's 2007 version which is a
% lightly changed version of the previous year's version by Andrew
% Moore, which was in turn edited from those of Kristian Kersting and
% Codrina Lauth. Alex Smola contributed to the algorithmic style files.


==> icml_rebutall.txt <==
=============(CANCELED)AC(canceled)===========================
Dear chair, 

We are very grateful for all the reviewers' efforts towards asserting our paper. However, we want to let you know that we think some critical arguments from Reviewer#5 are incorrect. Below are the reasons:

1. The reviewer thinks we are wrong to "group Teacher forcing and MLE in the same bucket", but it is well known by the community that for auto-regressive LM, teacher forcing is equivalent to MLE. As shown in the first step of Eq.6, the word-level "teacher forcing" objective (first line), is equivalent to the MLE objective in the second line.

2. The reviewer asks us to compare with scheduled sampling, but scheduled sampling has been proved to be an inconsistent objective in [1].

In light of the above reasons, we sincerely hope you can reconsider the comments from Reviewer#5. Thank you very much.

[1] How (not) to Train your Generative Model: Scheduled Sampling, Likelihood, Adversary? 

Best regards,
The authors.

====================Response==================

We sincerely thank all reviewers for their suggestions and comments. 

General Responses:

Re: (1) Claims too strong (Reviewer#3, #5)
-We sincerely appreciate the suggestions from the reviewers, and we will tune the conclusion part be more conservative. We will highlight that our metrics are just reasonable proxies to quantify exposure bias, and they are not perfect, despite our best efforts. Instead of concluding that exposure bias has minimal effect, we will state that we do not observe significant impact of the discrepancy when using our proxies to measure it, and suggest that its seriousness could have been overestimated by the NLP community. We will also modify the abstract accordingly.

Re: (2) Lack comparison to GAN without MLE pretraining (Reviewer#5, #6)
-Thanks for the suggestion. We implemented the synthetic experiment described in our paper based on code from ScratchGAN [1]. The mean value of EB-C measurements for the ScratchGAN model is 0.946 (while the mean value for the MLE model is 0.997), and all values for ScratchGAN at different prefix lengths are below 1. It matches our intuition that ScratchGAN should behave better when fed with model prefixes instead of data prefixes. Note that lower EB-C values does not mean ScratchGAN has better generation than MLE (Section 7, line 408), as the authors in [1] admit themselves. We can not show the plot due to policy, but we will include it in the updated version of our paper.
-Last but not least, we have made clear that this study is to investigate whether exposure bias is serious for the MLE objective. So in principle, it is not our main focus to compare with other LM objectives, because studying other algorithms does not directly improve our understanding of MLE.

[1] Training language GANs from Scratch

Reviewer#2:

Re: Selection of tasks not perfect
-In addition to the unconditional NLG task, which is dominant in the literature, we also have results for machine translation. Because it is a very popular conditional NLG task, and researchers believe the exposure bias problem also exists in MT (cited in lines 147-148). We agree that it is interesting to investigate more tasks, but we hope the reviewer can understand that AMT evaluation is expensive for us.

-We will fix the typos, thanks!

Reviewer#3:

-Many thanks again! Please refer to General response (1). 

Reviewer #5:

Re: "One main inaccuracy..." and Scheduled sampling
-Scheduled sampling has been proved to be an inconsistent objective in [2]. Therefore, we include comparisons with text GANs instead, which are more theoretically sound. Please also refer to General Response (2). As for "local decisions", our EB-C metric is designed exactly for that.

Re: How to explain results of EB-bleu
-As discussed in Section 4.2, line 204-215, with artificially perturbed prefixes, a significant performance gap (from 2% to 6% in Table 2) is measured by EB-bleu, comparing to the smaller values (from 1% to 2%) for model prefixes. Therefore, we think it is reasonable to hypothesize (Hypothesis 1) that the training-generation discrepancy is not large enough to induce significant performance gap.

Re: "invalidate gains in many previous work"
-Our work does not invalidate previous works, we are only questioning their motivation. "Whether exposure bias is serious for MLE" and "Whether new algorithms improve generation performance" are two related but different questions. And our work has a clear focus on the first question. As shown by [3], exposure bias is not the only problem of MLE training. So progress made by previous works could be due to other factors. Moreover, as discussed in Section 6, multiple recent papers have pointed out that text GANs are not convincingly better than MLE. Our work provides an explanation that exposure bias, which serves as the main motivation for text GANs, could be overestimated. 

[2] How (not) to Train your Generative Model: Scheduled Sampling, Likelihood, Adversary?
[3] The Curious Case of Neural Text Degeneration

Reviewer #6:

Re: ScratchGAN
Thanks, please refer to our general response.

Re: EB-C doesn't reflect (accumulated) sequence-level effect
-That is exactly why we design the EB-bleu metric (Section 4) to investigate the sequence-level effect of exposure bias. We regard EB-bleu and EB-C as complementary metrics for the impact of exposure bias, and our measurements are, to some extent, consistent across different settings.

Re: Lack of theoretical analysis:
-It is straightforward to prove that when the model has enough capacity and the MLE objective is minimized, there will be no discrepancy and thus no exposure bias problem because the model converges to the data distribution. Therefore, we believe it is better to study exposure bias in an empirical environment.

Re: CoT
-You're right, CoT does not have MLE pretraining. Thanks and we will update the paper.  

Re: Generation length
-We stop at length 40 because it's already longer than most popular NLG applications.


=========Backup=====


We believe the reason for the EB-C measurements of CoT to be larger than 1 is that, as shown by the Figure 3 in [4], the generation behavior of CoT is very similar to the MLE baseline.
[4] Language GANs falling short.

Re: We believe the reason for the EB-C measurements of CoT to be larger than 1 is that, as shown by the Figure 3 in [4], the generation behavior of CoT is very similar to the MLE baseline.
[4] Language GANs falling short.


Re: "RankGAN...0.001...which they conclude is insignificant to performance results"
-As discussed in Section 7, line 408, our metrics are designed to only quantify exposure bias, instead of the generation performance. 

Re: "One main inaccuracy...Teacher forcing and MLE in the same bucket..."
-It is well known by the community that for auto-regressive LM, teacher forcing is equivalent to MLE. As shown in the first step of Eq.6, the word-level "teacher forcing" objective (first line), is equivalent to the MLE objective in the second line.

==> zzz_main_iclr2021.txt <==

\documentclass{article}
\PassOptionsToPackage{numbers, compress}{natbib}
\usepackage{iclr2021_conference,times}

% Recommended, but optional, packages for figures and better typesetting:
\usepackage{microtype}
\usepackage{graphicx}
\usepackage{subfigure}
\usepackage{booktabs} % for professional tables

% hyperref makes hyperlinks in the resulting PDF.
% If your build breaks (sometimes temporarily if a hyperlink spans a page)
% please comment out the following usepackage line and replace
% \usepackage{icml2020} with \usepackage[nohyperref]{icml2020} above.
\usepackage{hyperref}

\definecolor{darkblue}{rgb}{0.0,0.0,0.65}

\hypersetup{
  colorlinks = true,
  citecolor  = darkblue,
  linkcolor  = darkblue,
  citecolor  = darkblue,
  filecolor  = darkblue,
  urlcolor   = darkblue,
}

\input{math_commands.tex}

% Attempt to make hyperref and algorithmic work together better:
\newcommand{\theHalgorithm}{\arabic{algorithm}}


% \usepackage{url}

\usepackage{subfiles}
\usepackage{url}
\usepackage{caption}
\usepackage{graphicx}
\usepackage{amsfonts}
\usepackage{amsmath}
\usepackage{amsthm}
\usepackage{subfigure}
\usepackage{amssymb}
\usepackage{mathtools}
\usepackage{bbm}

\theoremstyle{definition}
\newtheorem{example}{Example}
\newtheorem{hypothesis}{Hypothesis}

\usepackage{xcolor}
\newcommand{\jz}[1]{\textcolor{blue}{[jz: #1]}}
%\newcommand{\ming}[1]{\textcolor{orange}{[ming: #1]}}


% If accepted, instead use the following line for the camera-ready submission:
%\usepackage[accepted]{icml2020}

% The \icmltitle you define below is probably too long as a header.
% Therefore, a short form for the running title is supplied here:
% \icmltitlerunning{}
\title{Quantifying Exposure Bias \\ for Open-ended Language Generation}

% The \author macro works with any number of authors. There are two commands
% used to separate the names and addresses of multiple authors: \And and \AND.
%
% Using \And between authors leaves it to LaTeX to determine where to break the
% lines. Using \AND forces a line break at that point. So, if LaTeX puts 3 of 4
% authors names on the first line, and the last on the second line, try using
% \AND instead of \And before the third author name.

\author{%
	Tianxing He \\
	MIT \\
	\texttt{tianxing@mit.edu} \\
	\And
	Jingzhao Zhang\\
	MIT\\
	\texttt{jzhzhang@mit.edu} \\
	
	\And
	Zhiming Zhou \\
	Shanghai Jiao Tong University \\
	
	\texttt{heyohaizhou@gmail.com} \\
	
	\And
	James Glass \\
	MIT \\
	\texttt{glass@mit.edu} \\
	% examples of more authors
	% \And
	% Coauthor \\
	% Affiliation \\
	% Address \\
	% \texttt{email} \\
	% \AND
	% Coauthor \\
	% Affiliation \\
	% Address \\
	% \texttt{email} \\
	% \And
	% Coauthor \\
	% Affiliation \\
	% Address \\
	% \texttt{email} \\
	% \And
	% Coauthor \\
	% Affiliation \\
	% Address \\
	% \texttt{email} \\
}

\iclrfinalcopy % Uncomment for camera-ready version, but NOT for submission.
\begin{document}
% \definecolor{darkblue}{rgb}{0.0,0.0,0.55}



% It is OKAY to include author information, even for blind
% submissions: the style file will automatically remove it for you
% unless you've provided the [accepted] option to the icml2020
% package.

% List of affiliations: The first argument should be a (short)
% identifier you will use later to specify author affiliations
% Academic affiliations should list Department, University, City, Region, Country
% Industry affiliations should list Company, City, Region, Country

% You can specify symbols, otherwise they are numbered in order.
% Ideally, you should not use this facility. Affiliations will be numbered
% in order of appearance and this is the preferred way.
%\icmlsetsymbol{equal}{*}



% this must go after the closing bracket ] following \twocolumn[ ...

% This command actually creates the footnote in the first column
% listing the affiliations and the copyright notice.
% The command takes one argument, which is text to display at the start of the footnote.
% The \icmlEqualContribution command is standard text for equal contribution.
% Remove it (just {}) if you do not need this facility.

%\printAffiliationsAndNotice{\icmlEqualContribution} % otherwise use the standard text.
\maketitle
	
	
	
\begin{abstract}
The exposure bias problem refers to the incrementally distorted generation induced by the training-generation discrepancy, in teacher-forcing training for auto-regressive neural network language models (LM). It has been regarded as a central problem for LMs trained for open-ended language generation. Although a lot of algorithms have been proposed to avoid teacher forcing and therefore alleviate exposure bias, there is little work showing how serious the exposure bias problem actually is. In this work, we propose novel metrics to quantify the impact of exposure bias in the generation of MLE-trained LMs. Our key intuition is that if we feed ground-truth data prefixes (instead of prefixes generated by the model itself) into the model and ask it to continue the generation, the performance should become much better because the training-generation discrepancy in the prefix is removed. We conduct both automatic and human evaluation in our experiments, and our observations are two-fold: (1) We confirm that the prefix discrepancy indeed induces some level of performance loss. (2) However, the induced distortion seems to be limited, and is not incremental during the generation, which contradicts the claim of exposure bias.

%Our metrics cover the quality, diversity, and consistency aspects of language generation. Surprisingly, our measurements in both real and synthetic settings, as well as human evaluation, consistently suggest that removing the training-generation discrepancy in the prefix only brings minor performance gain. More importantly, we do not observe the incremental distortion as claimed by exposure bias. In our analysis, we hypothesize that although there exists a discrepancy between the model (generation) and data (training) distribution, the mismatch is still in the model's ``comfortable zone", and is not big enough to induce drastic performance loss. 
%In addition to the unconditional NLG task, we also include results for a seq2seq machine translation task.
%\jz{The next sentence is repetitive and slight contradicts the previous sentence: hypothesize vs conclude.} \ming{Agree. It seems ok to remove the previous sentence.}
%With these results, we conclude that on the contrary to popular belief, the exposure bias problem is only a minor problem for MLE-based LM training. 
\end{abstract}
%We then develop a precise, quantifiable definition for exposure bias. Based on that definition, we design experiments to measure the seriousness of exposure bias. Surprisingly, we find that removing the training-testing discrepancy only brings very little performance gain, in both real and synthetic settings.


\subfile{sec_intro.tex}

\subfile{Notation-Methodology.tex}

\subfile{sec_quantify-method.tex}

%\subfile{sec_conditional-method.tex}

\subfile{sec_exp.tex}

%\vspace{-0.2cm}
\vspace{-0.25cm}
\section{Discussion and Limitations}
\label{ref:sec_discussion}
\vspace{-0.25cm}

%\vspace{-0.2cm}

%The first quantification EB-M relies on the marginal generation distribution and reveals some vagueness in the original definition of exposure bias. We argue that we should focus on the model's generation performance in terms of its conditional distribution and propose a second quantification EB-C, which we regard as the precise definition for exposure bias.

%However, according to our measurements in a synthetic setting, there's only around $3\%$ performance gain when the training-testing discrepancy is completely removed.
%We design a evaluation of EB-C at different history length with real human (turkers from AMT) as the data model, for a SOTA transformer LM. It is shown that removing the training-testing discrepancy only gives around 2\% of performance gain. Our synthetic experiments also gives very similar measurements. 

%We hope our work can help the LM community re-consider whether exposure bias (or teacher forcing) should be regarded as a central problem for MLE LM training.

What kind of model has a large EB-C measurement? We now discuss a concrete toy example LM  with a large EB-C value. However, we argue that this model is unlikely to be a product of MLE training. %\ming{$M^\text{corrupt}$ as $D$, EB-C is also large? From Figure 3. 0.33 / 0.26}
\begin{example}
\label{eg:cond}
Suppose $L=2$, and $V=\{A,B\}$, the ground-truth data distribution is uniform on $\{AA,AB,BB,BA\}$. $P_M$ is crafted as follows: $P_M(W_1=A)=0.9,P_M(W_2=A|W_1=A)=0.9,P_M(W_2=A|W_1=B)=0.5$. Note that the model behaves worse when $W_1=A$, which is of high probability during sampling.
\end{example}

For Example \ref{eg:cond}, we can easily get $\text{CGD}({M|D}, 1, d_\text{TV})=0.2$ and $\text{CGD}({M|M}, 1, d_\text{TV})=0.36$, which gives us $\text{EB-C}(M,1,d_\text{TV})=1.8$. However, this crafted model is unlikely to be an outcome of MLE training. The fact that $P_M(\cdot\ |\ W_1=B)$ is better modeled suggests that in the training data, there are more sentences beginning with $W_1=B$ than $W_1=A$. So MLE training should assign more probability to $P_M(W_1=B)$, not the other way around. From this perspective, the claim of exposure bias seems to be conflicting with the MLE principle.  Due to space constraint, we defer further discussion in the aspect of teacher forcing as an objective function to Appendix \ref{sec:appmorediscussion}.

We devote this rest of the section to discuss the limitations of this work. Firstly, the proposed quantification approaches only focus on exposure bias, and does not reflect the generation performance in general. For example, a position-aware uni-gram LM, which generates words independent of previous context, has no exposure bias problem and can pass our test easily. \textbf{More importantly, since the original claim of exposure bias is not well defined, our approaches can only act as reasonable proxies to measure its seriousness, and we humbly acknowledge they have limitations}. %(for example, EB-C can not be readily applied in real-data settings). 
%With these being said, our observations are, to some extent, consistent across different settings and measurements.

Finally, the results from this work should not discourage researchers from exploring non-MLE training algorithms for LM. As revealed by recent studies, there exists important problems other than exposure bias for the current NLG models, such as the likelihood trap \citep{Holtzman2020The}, factuality \citep{luca19factgen}, . Therefore, it is completely possible that a training objective different from $D_\text{KL}(P_D||P_M)$ can lead to better generation performance \citep{cot18sidi, sscritique18ferenc}.
%, such as $D_\text{JS}(P_D||P_M)$,
%\vspace{-0.3cm}

%We stress that only comparing the generative performance with text GANs is not enough to help us understand whether exposure bias is the central weakness of standard MLE training. It is also possible that exposure bias is indeed serious for MLE training, but text GAN does not solve the problem well enough (most text GAN algorithms still rely on MLE as pre-training). 

%Hence to some extent, they imply that exposure bias may be not a serious problem in MLE training. However, as we argued in Section \ref{sec:meth}, one can not draw direct conclusions about exposure bias with these results. For example, it is also possible that exposure bias is indeed serious for MLE training, but text GAN does not solve the problem well enough.

\vspace{-0.25cm}
\section{Related Works}
\vspace{-0.25cm}
\label{sec:related}
%\vspace{-0.2cm}

We first clarify that ``Whether exposure bias is serious for MLE training?" and ``Whether new algorithms improve generation performance?" are two related but different questions, and our work has a clear focus on the first question. Despite the large amount of works (listed in Section \ref{sec:intro}) devoted to alleviate exposure bias, to the best of our knowledge, its actual impact has rarely been systematically studied or validated in the literature. \citet{ebmt19wen} attempts to measure the gain from alleviating exposure bias by counting the ground truth words whose probabilities in the predicted distributions produced by their proposed model are greater than those produced by the baseline model. However, it is unclear why this quantification can be linked to exposure bias. \citet{schmidt2019generalization} provides valuable discussions in the definition of exposure bias, but they did not propose a quantifiable definition or metric.

In a relevant direction to answer the second question, several recent works attempt to carefully evaluate whether the non-MLE training methods can really give superior NLG performance than standard MLE training.  \citet{shortgan18massimo} tunes a ``temperature'' parameter in the softmax output, and evaluates models over the whole quality-diversity spectrum. \citet{evalgan18stanislau} proposes to use ``Reverse Language Model score'' or ``Frechet InferSent Distance'' to evaluate the model's generation performance. \citet{evalgan18guy} proposes a method for approximating a distribution over tokens from GANs, and then evaluates models with standard LM metrics. 

These works arrive at a similar conclusion: The generation performance of text GANs is not convincingly better, or even worse, than standard MLE training. Our work provides an explanation for these observations, that the exposure bias problem, which serves as the major motivation of text GANs, could have been overestimated. 





%However, though non-MLE algorithms avoid teacher forcing, these algorithms (using GAN or RL for example) are usually less stable and more difficult to tune. Given that the quantified measurement of exposure bias is insignificant, we think it should be questioned whether adopting these techniques to avoid exposure bias is a wise trade-off. 

% Acknowledgements should only appear in the accepted version.
%\section*{Acknowledgements}
%\textbf{Do not} include acknowledgements in the initial version of the paper submitted for blind review.

% In the unusual situation where you want a paper to appear in the
% references without citing it in the main text, use \nocite
%\nocite{langley00}

\vspace{-0.25cm}
\section{Conclusion}
\vspace{-0.25cm}

In this work, we aim to check whether exposure bias is indeed a serious problem for MLE-based auto-regressive LM training. We first identify the self-recovery ability of MLE-trained LM, which casts doubt on the original incremental-distortion claim from exposure bias. We then design and experiment with two approaches as proxies to quantify the significance of exposure bias in the aspects of quality, diversity, and consistency. We also conduct a human evaluation, with consistent observations.

Our observations are two-fold: (1) We confirm that the training-generation discrepancy indeed induces some level of performance loss. (2) However, the performance gap seems to be limited, and is not enlarged as prefix length grows, which contradicts the incremental distortion claim of exposure bias. To explain our observations, we hypothesize that although the mismatch between the data and model prefix distribution exists and indeed leads to some level of distortion, it is still in the model's ``comfortable zone'', and is not large enough to induce incrementally drastic performance loss during generation. 

%By analyzing the measurements with artificially perturbed (shuffled) prefix samples, we hypothesize that although the mismatch between the data and model prefix distribution exists, it is still in the model's ``comfortable zone'', and is not large enough induce drastic performance loss during generation.

%Finally, we humbly acknowledge that our proposed metrics, albeit being reasonable proxies to quantify exposure bias, are not perfect, despite our best efforts. To be prudent, we do not simply conclude that exposure bias is non-existent. But our results do contradict with the popular belief on exposure bias, and we believe its seriousness could have been overestimated by the NLP community.

%With these results, we conclude that on the contrary to the popular belief, exposure bias is only a minor problem in MLE-based LM training.

%Finally, we stress that the following methodology, although tempting, is \textbf{wrong}: \textit{If one can rigorously show that the non-MLE methods proposed to avoid teacher forcing do indeed bring solid generation performance gain, then we can conclude exposure bias is a significant problem for the original MLE training.} The reason is that we do not know the exact underlying reason for the performance gain. For example, despite the huge success of the batch normalization technique in deep learning, whether ``internal covariate shift'' (which is the motivation of batch-norm) exists in deep neural network training remains a question \citep{SanTsi18How}.  Therefore in this work, we seek a direct way to validate the seriousness of the exposure bias problem.
%To study the seriousness of exposure bias in standard MLE LM training, we first stress that the following methodology, although tempting, is wrong: \textit{If we can rigorously show that the non-MLE methods proposed to avoid teacher forcing do indeed bring solid generation performance gain, then we can conclude exposure bias is a significant problem for the original MLE training.} \ming{I would suggest we use a more formal and solemn language to state this concern/issue. in its current form, I worry how the reviewer feel about it.} 
%To study the seriousness of exposure bias in standard MLE LM training, we first stress that
%although it has been reported that text GANs have superior performance than MLE training, we should not simply conclude that exposure bias is indeed a serious issue. The reason is that we do not know the exact underlying reason for the performance gain. For example, despite the huge success of the batch normalization technique in deep learning, whether ``internal covariate shift'' (which is the motivation of batch-norm) exists in deep neural network training remains a question \citep{SanTsi18How}.  In this work, we seek a direct way to validate the seriousness of the exposure bias problem.

%To improve the MLE training, it is important to fist identify what is its true weakness. We hope the potentially controversial results we obtain in this work could strengthen the importance of this principle. 

\bibliography{bib_iclr2021}
\bibliographystyle{iclr2021_conference}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% DELETE THIS PART. DO NOT PLACE CONTENT AFTER THE REFERENCES!
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\clearpage

\appendix

\input{appendix.tex}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


\end{document}


% This document was modified from the file originally made available by
% Pat Langley and Andrea Danyluk for ICML-2K. This version was created
% by Iain Murray in 2018, and modified by Alexandre Bouchard in
% 2019 and 2020. Previous contributors include Dan Roy, Lise Getoor and Tobias
% Scheffer, which was slightly modified from the 2010 version by
% Thorsten Joachims & Johannes Fuernkranz, slightly modified from the
% 2009 version by Kiri Wagstaff and Sam Roweis's 2008 version, which is
% slightly modified from Prasad Tadepalli's 2007 version which is a
% lightly changed version of the previous year's version by Andrew
% Moore, which was in turn edited from those of Kristian Kersting and
% Codrina Lauth. Alex Smola contributed to the algorithmic style files.

